ProS: Data Series Progressive k-NN Similarity Search and Classification with Probabilistic Quality Guarantees

Existing systems dealing with the increasing volume of data series cannot guarantee interactive response times, even for fundamental tasks such as similarity search. Therefore, it is necessary to develop analytic approaches that support exploration and decision making by providing progressive results, before the final and exact ones have been computed. Prior works lack both efficiency and accuracy when applied to large-scale data series collections. We present and experimentally evaluate ProS, a new probabilistic learning-based method that provides quality guarantees for progressive Nearest Neighbor (NN) query answering. We develop our method for k-NN queries and demonstrate how it can be applied with the two most popular distance measures, namely, Euclidean and Dynamic Time Warping (DTW). We provide both initial and progressive estimates of the final answer that are getting better during the similarity search, as well suitable stopping criteria for the progressive queries. Moreover, we describe how this method can be used in order to develop a progressive algorithm for data series classification (based on a k-NN classifier), and we additionally propose a method designed specifically for the classification task. Experiments with several and diverse synthetic and real datasets demonstrate that our prediction methods constitute the first practical solutions to the problem, significantly outperforming competing approaches. This paper was published in the VLDB Journal (2022).

==> examples-vis.txt <==
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
16.67249 16.79516 15.38881 18.20152 15.3 25.9 6.4 
16.67249 16.51698 15.37257 17.66138 9.3 17.4 2.2 
16.67249 17.29916 16.56235 17.94645 3.7 8.4 0 
16.67249 16.6132 16.36183 16.67249 0.4 1.9 0 
> models[[1]]

Call:
lm(formula = distance.1nn ~ distance, data = data)

Coefficients:
(Intercept)     distance  
     0.6861       0.8318  

> PI
[1] 16.61320 16.36183 16.67249
> ?pi
starting httpd help server ... done
> ?rnom
No documentation for ‘rnom’ in specified packages and libraries:
you could try ‘??rnom’
> ?rnorm
> qnorm(1)
[1] Inf
> qnorm(2)
[1] NaN
Warning message:
In qnorm(2) : NaNs produced
> qnorm(.95)
[1] 1.644854
> qnorm(.975)
[1] 1.959964
> alpha = .05
> qnorm(1 - alpha/2)
[1] 1.959964
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
16.67249 16.87525 15.15129 18.59921 14.8 27.8 4.1 
16.67249 16.59113 15.44235 17.73992 8.8 16.9 1.7 
16.67249 17.3635 16.70526 17.94645 3.4 7.4 0 
16.67249 16.611 16.34613 16.67249 0.4 2 0 
> plot(xxx)
> xxx
[1] 16.23111
> ?sapply
> ?sapply
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
16.67249 16.88856 15.24447 18.53265 14.7 27 4.5 
16.67249 16.61964 15.45158 17.7877 8.6 16.8 1.5 
16.67249 17.41953 16.73027 17.94645 3 7.3 0 
16.67249 16.63305 16.47104 16.67249 0.2 1.2 0 
> hist(xxx)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Loading required package: jpeg
Loading required package: BayesFactor
Loading required package: coda
Loading required package: Matrix
************
Welcome to BayesFactor 0.9.12-4.2. If you have questions, please contact Richard Morey (richarddmorey@gmail.com).

Type BFManual() to open the manual.
************
Loading required package: circlize
========================================
circlize version 0.4.6
CRAN page: https://cran.r-project.org/package=circlize
Github page: https://github.com/jokergoo/circlize
Documentation: http://jokergoo.github.io/circlize_book/book/

If you use it in published research, please cite:
Gu, Z. circlize implements and enhances circular visualization 
  in R. Bioinformatics 2014.
========================================

yarrr v0.1.5. Citation info at citation('yarrr'). Package guide at yarrr.guide()
Email me at Nathaniel.D.Phillips.is@gmail.com

Attaching package: ‘yarrr’

The following object is masked from ‘package:ggplot2’:

    diamonds

Error in pirateplot(formula = distance, data = estimate, theme = 0, pal = "southpark",  : 
  object 'distance' not found
In addition: Warning message:
package ‘BayesFactor’ was built under R version 3.4.4 
> xxx
Error: object 'xxx' not found
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
   distance
1  17.27060
2  16.30969
3  16.58382
4  15.90541
5  16.23081
6  16.68539
7  18.48348
8  17.42715
9  19.19291
10 17.16920
Error in pirateplot(formula = distance, data = estimate, theme = 0, pal = "southpark",  : 
  object 'distance' not found
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
   distance
1  17.38815
2  17.00469
3  16.01106
4  16.66365
5  16.95820
6  16.40189
7  16.74577
8  17.09210
9  16.32367
10 17.19834
Error in formula.default(object, env = baseenv()) : invalid formula
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
   distance
1  19.35398
2  15.84784
3  17.71461
4  16.68023
5  16.68379
6  16.95888
7  18.18305
8  18.89397
9  15.57610
10 15.91647
   distance
1  16.90028
2  17.49127
3  17.16468
4  17.84880
5  17.00740
6  16.50397
7  16.76586
8  17.14458
9  16.14737
10 17.22497
   distance
1  17.94645
2  17.61255
3  17.26391
4  16.97855
5  17.49634
6  17.50356
7  17.33910
8  17.94645
9  17.23689
10 17.94645
   distance
1  16.54534
2  16.67249
3  16.43341
4  16.54888
5  16.63042
6  16.49460
7  16.67249
8  16.67249
9  16.67249
10 16.49813
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> plot(xxx)
Error in plot.window(...) : need finite 'xlim' values
In addition: Warning messages:
1: In min(x) : no non-missing arguments to min; returning Inf
2: In max(x) : no non-missing arguments to max; returning -Inf
3: In min(x) : no non-missing arguments to min; returning Inf
4: In max(x) : no non-missing arguments to max; returning -Inf
> plot(xxx)
Error in plot.window(...) : need finite 'xlim' values
In addition: Warning messages:
1: In min(x) : no non-missing arguments to min; returning Inf
2: In max(x) : no non-missing arguments to max; returning -Inf
3: In min(x) : no non-missing arguments to min; returning Inf
4: In max(x) : no non-missing arguments to max; returning -Inf
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in source("~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R",  : 
  ~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.:187:17: unexpected ')'
186:                 #main = paste("(", error.true,"%)   e = ", error, "% [", low, "%, ", up, "%]", "      (",  round(100*query_info[j,]$time/query_info[j,]$totalTime), "%)", sep="")
187:                 )
                     ^
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> ?layout
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in layout(matrix(c(1, 2, 3, 4, 5, 6, 1, 2, 3, 4, 5, 6)), nrow = 2,  : 
  unused arguments (nrow = 2, byrow = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in models[[c]] : subscript out of bounds
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in plot.new() : figure margins too large
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in .External.graphics(C_layout, num.rows, num.cols, mat, as.integer(num.figures),  : 
  invalid graphics state
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in .External.graphics(C_layout, num.rows, num.cols, mat, as.integer(num.figures),  : 
  invalid graphics state
In addition: Warning message:
In matrix(c(1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11), 2, 6, byrow = TRUE) :
  data length [11] is not a sub-multiple or multiple of the number of rows [2]
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in .External.graphics(C_layout, num.rows, num.cols, mat, as.integer(num.figures),  : 
  invalid graphics state
> 
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in .External.graphics(C_layout, num.rows, num.cols, mat, as.integer(num.figures),  : 
  invalid graphics state
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in .External.graphics(C_layout, num.rows, num.cols, mat, as.integer(num.figures),  : 
  invalid graphics state
> layout.show(n=4
+ )
> layout.show(n=12)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> layout.show(n=12)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in c(1, 1, 1, 1, ) : argument 5 is empty
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> 
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in rgb(orig.col[1, i], orig.col[2, i], orig.col[3, i], alpha = (1 -  : 
  alpha level 510, not in 0:255
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in source("~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R",  : 
  ~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.:122:55: unexpected input
121:         avg.line.fun = fix,
122:         quant = c(.1, .9), quant.lwd = 1, quant.col = ‚
                                                           ^
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8095847 15.2057701 18.4133994 16.8095847  0.8182878
[1] 16.5623294 15.3131053 17.8115534 16.5623294  0.6373709
[1] 17.3813843 16.6627716 17.9464510 17.3813843  0.3666459
[1] 16.611073 16.303862 16.672485 16.611073  0.156743
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.68703 14.99604 18.37803 16.68703  0.86277
[1] 16.4948431 15.3429043 17.6467819 16.4948431  0.5877347
[1] 17.3158460 16.5870154 17.9464510 17.3158460  0.3718592
[1] 16.6002935 16.2829272 16.6724854 16.6002935  0.1619245
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7431697 15.2812030 18.2051364 16.7431697  0.7459151
[1] 16.5260995 15.3775546 17.6746444 16.5260995  0.5860031
[1] 17.3212308 16.5478984 17.9464510 17.3212308  0.3945646
[1] 16.6072047 16.2821498 16.6724854 16.6072047  0.1658474
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7714617 15.0384207 18.5045026 16.7714617  0.8842208
[1] 16.5239269 15.1363444 17.9115094 16.5239269  0.7079633
[1] 17.3794206 16.5508053 17.9464510 17.3794206  0.4227707
[1] 16.6172395 16.3710715 16.6724854 16.6172395  0.1255982
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8281629 15.2426209 18.4137048 16.8281629  0.8089648
[1] 16.5613122 15.3073993 17.8152251 16.5613122  0.6397632
[1] 17.4145562 16.7388868 17.9464510 17.4145562  0.3447356
[1] 16.6023056 16.2991750 16.6724854 16.6023056  0.1546613
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8088861 15.2208413 18.3969308 16.8088861  0.8102418
[1] 16.5821871 15.3884381 17.7759362 16.5821871  0.6090668
[1] 17.3874574 16.6687104 17.9464510 17.3874574  0.3667144
[1] 16.5924397 16.2650878 16.6724854 16.5924397  0.1670193
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.708460 15.138002 18.278918 16.708460  0.801269
[1] 16.5073950 15.2631954 17.7515947 16.5073950  0.6348074
[1] 17.2923045 16.6047280 17.9464510 17.2923045  0.3508108
[1] 16.5679962 16.2191486 16.6724854 16.5679962  0.1779867
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.9337662 15.3564028 18.5111297 16.9337662  0.8047921
[1] 16.6162609 15.4152356 17.8172862 16.6162609  0.6127793
[1] 17.3630417 16.6189189 17.9464510 17.3630417  0.3796615
[1] 16.5928855 16.2473018 16.6724854 16.5928855  0.1763215
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8059357 15.1329950 18.4788764 16.8059357  0.8535569
[1] 16.5875832 15.3455105 17.8296560 16.5875832  0.6337222
[1] 17.4308361 16.7935248 17.9464510 17.4308361  0.3251648
[1] 16.6253915 16.4076988 16.6724854 16.6253915  0.1110697
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8648692 15.2509554 18.4787829 16.8648692  0.8234405
[1] 16.6194745 15.4158690 17.8230799 16.6194745  0.6140957
[1] 17.3096279 16.5359473 17.9464510 17.3096279  0.3947423
[1] 16.5844382 16.2503852 16.6724854 16.5844382  0.1704384
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.6297854 14.9138932 18.3456777 16.6297854  0.8754713
[1] 16.4556627 15.1361231 17.7752023 16.4556627  0.6732468
[1] 17.3709691 16.6369084 17.9464510 17.3709691  0.3745276
[1] 16.6312452 16.4296164 16.6724854 16.6312452  0.1028737
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7442678 15.0514771 18.4370586 16.7442678  0.8636846
[1] 16.5445221 15.3485107 17.7405336 16.5445221  0.6102211
[1] 17.37807 16.66039 17.94645 17.37807  0.36617
[1] 16.5903407 16.2044478 16.6724854 16.5903407  0.1968877
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8047216 15.1435789 18.4658642 16.8047216  0.8475374
[1] 16.4786846 15.1584128 17.7989564 16.4786846  0.6736204
[1] 17.3973393 16.7369703 17.9464510 17.3973393  0.3369292
[1] 16.63629302 16.46737797 16.67248545 16.63629302  0.08618273
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8348292 15.1953431 18.4743153 16.8348292  0.8364879
[1] 16.570086 15.324894 17.815279 16.570086  0.635314
[1] 17.3960822 16.7171141 17.9464510 17.3960822  0.3464187
[1] 16.63209993 16.49364480 16.67248545 16.63209993  0.07064167
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7584919 15.3051702 18.2118136 16.7584919  0.7415043
[1] 16.5398021 15.4082683 17.6713359 16.5398021  0.5773238
[1] 17.3226931 16.5591415 17.9464510 17.3226931  0.3895743
[1] 16.6233503 16.4501222 16.6724854 16.6233503  0.0883833
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in matrix(c(1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12), nrow = 2, byrow = TRUE,  : 
  unused argument (heights = c(1, 2))
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7832007 15.2492453 18.3171561 16.7832007  0.7826447
[1] 16.4988308 15.3034297 17.6942319 16.4988308  0.6099097
[1] 17.3568554 16.6864788 17.9464510 17.3568554  0.3420351
[1] 16.63023619 16.46399284 16.67248545 16.63023619  0.08481959
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7604704 14.8988530 18.6220877 16.7604704  0.9498222
[1] 16.5426745 15.1265920 17.9587570 16.5426745  0.7225044
[1] 17.3773888 16.6201414 17.9464510 17.3773888  0.3863578
[1] 16.6127060 16.3082512 16.6724854 16.6127060  0.1553369
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.896802 15.242792 18.550812 16.896802  0.843898
[1] 16.6743157 15.4188581 17.9297732 16.6743157  0.6405513
[1] 17.4255232 16.7943537 17.9464510 17.4255232  0.3220312
[1] 16.6072870 16.3448436 16.6724854 16.6072870  0.1339021
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8809054 15.2522602 18.5095505 16.8809054  0.8309567
[1] 16.564842 15.183986 17.945697 16.564842  0.704531
[1] 17.3428753 16.6191584 17.9464510 17.3428753  0.3692501
[1] 16.5853628 16.2051870 16.6724854 16.5853628  0.1939708
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.6419459 14.7821386 18.5017533 16.6419459  0.9488987
[1] 16.4626739 15.1534769 17.7718709 16.4626739  0.6679699
[1] 17.376632 16.700584 17.946451 17.376632  0.344929
[1] 16.6029300 16.3347794 16.6724854 16.6029300  0.1368141
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8452775 15.2602110 18.4303441 16.8452775  0.8087223
Error in pirateplot(data = estimate, theme = 0, ylab = "distance", pal = "southpark",  : 
  unused argument (avg.lwd = 1)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.9336448 15.2397529 18.6275366 16.9336448  0.8642464
[1] 16.6466143 15.4726613 17.8205673 16.6466143  0.5989666
[1] 17.3923395 16.7334768 17.9464510 17.3923395  0.3361606
[1] 16.623583 16.402731 16.672485 16.623583  0.112682
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.8067832 15.1052303 18.5083361 16.8067832  0.8681552
[1] 16.5376792 15.2740026 17.8013558 16.5376792  0.6447448
[1] 17.367957 16.669914 17.946451 17.367957  0.356151
[1] 16.6037655 16.2928694 16.6724854 16.6037655  0.1586234
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.749387 15.036055 18.462719 16.749387  0.874165
[1] 16.447500 15.159110 17.735890 16.447500  0.657354
[1] 17.2861118 16.5135262 17.9464510 17.2861118  0.3941835
[1] 16.614610 16.375151 16.672485 16.614610  0.122175
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
[1] 16.7730028 15.1203101 18.4256955 16.7730028  0.8432261
[1] 16.5744069 15.3750378 17.7737759 16.5744069  0.6119342
[1] 17.3679747 16.6330477 17.9464510 17.3679747  0.3749697
[1] 16.630067 16.384309 16.672485 16.630067  0.125389
[1] 16.67249 16.67249 16.67249 16.67249  0.00000
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> hist(ppp)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> c(1,1,2,2, 3:19)
 [1]  1  1  2  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18 19
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in test(1, 10, "distance") : could not find function "test"
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in avg.line.fun(dv.i) : could not find function "avg.line.fun"
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in source("~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R",  : 
  ~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.:124:17: unexpected '{'
123:     
124:     fix_error(x){
                     ^
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in plot.xy(xy.coords(x, y), type = type, ...) : 
  invalid color name 'indigo'
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in plot.xy(xy.coords(x, y), type = type, ...) : 
  invalid color name 'indigo'
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in pirateplot(data = estimate.error, theme = 0, pal = "orange",  : 
  unused argument (quant.lty = 2)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in pirateplot(data = estimate.error, theme = 0, pal = "orange",  : 
  unused argument (avg.line.lty = 2)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in pirateplot(data = estimate.error, theme = 0, pal = "orange",  : 
  unused argument (avg.line.Lty = 2)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in round(time, digits = 1) : 
  non-numeric argument to mathematical function
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> totalTime
[1] 80
> totalTime
[1] 80
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> totalTime
[1] 76.31451
> time_
[1] 76.31451
> time_
[1] 76.31451
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> 
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in read.table(file = file, header = header, sep = sep, quote = quote,  : 
  object 'queries.file' not found
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in createInitialModel(wit.file, queries.file, dist.file) : 
  object 'quer.wit' not found
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> model.init

Call:
lm(formula = distance.y ~ distance.x, data = df.1)

Coefficients:
(Intercept)   distance.x  
     -1.253        1.424  

> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in createInitialModel(wit.file, queries.file, dist.file, qid) : 
  could not find function "createInitialModel"
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> PI.wit
       fit      lwr      upr
1 15.39773 10.41278 20.38268
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in pi[4] : object of type 'closure' is not subsettable
> pi.wit
function(wit, lmodel, level = 0.95) {
    newdata = data.frame(distance.x = wit)
    pi <- predict(lmodel, newdata, interval="predict", level = level)
    
    #In addition to the CI, also report the meab of the normal distirbution and its SD
    alpha <- 1 - level
    m <- pi[1]
    sd <- (pi[3] - pi[2])/(2*qnorm(1 - alpha/2))
    
    c(max(0, pi[1]), max(0, pi[2]), pi[3], m, sd)
}
<bytecode: 0x7ff012baf558>
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in fix(0) : 'fix' requires a name
In addition: Warning message:
In summary$avg[bean.i] <- avg.line.fun(dv.i) :
  number of items to replace is not a multiple of replacement length
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in fix(0) : 'fix' requires a name
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
Error in source("~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R",  : 
  ~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.:284:1: unexpected '@'
283: par(mar=c(.4,2,1.4,0.4))
284: @
     ^
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> ?quantile
> ?quantile
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> 
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> source('~/Documents/Insitu/projects/Time Series/papers/bigvis-2019/experiments/new-logs/examples graphs/example-progressive feedback.R', chdir = TRUE)
> 
